Beep: Fine-grained Fix Localization by Learning to Predict Buggy Code Elements

Software Fault Localization refers to the activity of finding code elements (e.g., statements) that are related to a software failure. The state-of-the-art fault localization techniques, however, produce coarse-grained results that can deter manual debugging or mislead automated repair tools. In this work, we focus specifically on the fine-grained identification of code elements (i.e., tokens) that must be changed to fix a buggy program: we refer to it as fix localization. This paper introduces a neural network architecture (named Beep) that builds on AST paths to predict the buggy code element as well as the change action that must be applied to repair a program. Leveraging massive data of bugs and patches within the CoCoNut dataset, we trained a model that was (1) effective in localizing the buggy tokens with the Mean First Rank significantly higher than a statistics based baseline and a machine learning-based baseline, and (2) effective in predicting the repair operators (with the associated buggy code elements) with a Recall@1= 30-45% and the Mean First Rank=7-12 (evaluated by CoCoNut, ManySStuBs4J, and Defects4J datasets). To showcase how fine-grained fix localization can help program repair, we employ it in two repair pipelines where we use either a code completion engine to predict the correct token or a set of heuristics to search for the suitable donor code. A key strength of accurate fix localization for program repair is that it reduces the chance of patch overfitting, a challenge in generate-and-validate automated program repair: both two repair pipelines achieve a correctness ratio of 100%, i.e., all generated patches are found to be correct. Moreover, accurate fix localization helps enhance the efficiency of program repair.

==> figs/PFL-PATCHES1.csv <==
Tool,Number,Number2
Cardumen (6),2,2
Cardumen (6),623,514
Cardumen (6),1,1
Cardumen (6),7,7
Cardumen (6),1,1
Cardumen (6),1,1
jGenProg (4),1,1
jGenProg (4),1,1
jGenProg (4),1,1
jGenProg (4),67,51
jKali (2),2,2
jKali (2),2,2
jMutRepair (4),1,1
jMutRepair (4),3,3
jMutRepair (4),3,3
jMutRepair (4),14,14
Nopol (2),1,1
Nopol (2),1,1
DynaMoth (2),1,1
DynaMoth (2),1,1
ARJA (7),2,2
ARJA (7),20,20
ARJA (7),1,1
ARJA (7),27,22
ARJA (7),130,99
ARJA (7),16,14
ARJA (7),1,1
GenProg-A (5),1,1
GenProg-A (5),34,27
GenProg-A (5),2,1
GenProg-A (5),1644,339
GenProg-A (5),38,25
Kali-A (5),2,2
Kali-A (5),2,2
Kali-A (5),1,1
Kali-A (5),1,1
Kali-A (5),2,2
RSRepair-A (8),2,1
RSRepair-A (8),1738,1088
RSRepair-A (8),155,107
RSRepair-A (8),3,1
RSRepair-A (8),353,69
RSRepair-A (8),25,7
RSRepair-A (8),510,172
RSRepair-A (8),8,4
TBar (20),1,1
TBar (20),1,1
TBar (20),7,3
TBar (20),161,73
TBar (20),8,8
TBar (20),71,24
TBar (20),8,8
TBar (20),2,2
TBar (20),45,8
TBar (20),37,17
TBar (20),4,4
TBar (20),2,2
TBar (20),1,1
TBar (20),28,28
TBar (20),3,1
TBar (20),2,2
TBar (20),7,1
TBar (20),5,5
TBar (20),5,5
TBar (20),5,5
FixMiner (20),1,1
FixMiner (20),11,2
FixMiner (20),16,5
FixMiner (20),63,4
FixMiner (20),1,1
FixMiner (20),5,5
FixMiner (20),11,4
FixMiner (20),20,1
FixMiner (20),1,1
FixMiner (20),64,17
FixMiner (20),2,5
FixMiner (20),1,1
FixMiner (20),4,2
FixMiner (20),6,1
FixMiner (20),81,42
FixMiner (20),51,24
FixMiner (20),1,1
FixMiner (20),1,1
FixMiner (20),1,1
FixMiner (20),194,27
AVATAR (13),1,1
AVATAR (13),3,1
AVATAR (13),2,1
AVATAR (13),1,1
AVATAR (13),1,1
AVATAR (13),18,6
AVATAR (13),22,17
AVATAR (13),12,3
AVATAR (13),18,6
AVATAR (13),15,12
AVATAR (13),13,13
AVATAR (13),1,1
AVATAR (13),1,1
kPAR (14),1,1
kPAR (14),34,9
kPAR (14),1,1
kPAR (14),17,11
kPAR (14),11,9
kPAR (14),10,8
kPAR (14),7,6
kPAR (14),1,1
kPAR (14),16,16
kPAR (14),7,4
kPAR (14),1,1
kPAR (14),1,1
kPAR (14),1,1
kPAR (14),61,47
ACS (3),2,1
ACS (3),21,20
ACS (3),3,2
SimFix (14),1,1
SimFix (14),1,1
SimFix (14),979,979
SimFix (14),1,1
SimFix (14),1,1
SimFix (14),1,1
SimFix (14),16,16
SimFix (14),3,3
SimFix (14),1,1
SimFix (14),8,8
SimFix (14),6,6
SimFix (14),5,5
SimFix (14),5,5
SimFix (14),26,26
PEARL (30),2,1
PEARL (30),8,3
PEARL (30),11,2
PEARL (30),12,3
PEARL (30),49,12
PEARL (30),13,4
PEARL (30),5,4
PEARL (30),105,24
PEARL (30),31,6
PEARL (30),16,3
PEARL (30),1,1
PEARL (30),9,4
PEARL (30),3,2
PEARL (30),6,1
PEARL (30),55,14
PEARL (30),2,1
PEARL (30),2,1
PEARL (30),7,2
PEARL (30),7,2
PEARL (30),36,7
PEARL (30),3,2
PEARL (30),36,7
PEARL (30),7,2
PEARL (30),29,8
PEARL (30),40,7
PEARL (30),7,2
PEARL (30),6,1
PEARL (30),4,3
PEARL (30),1,1
PEARL (30),1,1

==> figs/PFL-PATCHES2.csv <==
Tool,Number
TBar,1
TBar,70
TBar,13
TBar,1
TBar,11
TBar,1
TBar,26
TBar,43
TBar,154
TBar,143
TBar,83
TBar,7
TBar,24
TBar,3
TBar,18
TBar,161
TBar,1
TBar,10
TBar,39
TBar,124
TBar,400
TBar,1279
TBar,39
TBar,90
TBar,3
TBar,15
TBar,1
TBar,12
TBar,8
TBar,8
TBar,71
TBar,8
TBar,17
TBar,2
TBar,5
TBar,137
TBar,2
TBar,2
TBar,2
TBar,21
TBar,10
TBar,24
TBar,68
TBar,1
TBar,12
TBar,45
TBar,7
TBar,7
TBar,66
TBar,237
TBar,4
TBar,37
TBar,9
TBar,4
TBar,627
TBar,28
TBar,2
TBar,2
TBar,14
TBar,4
TBar,3
TBar,1
TBar,2
TBar,181
TBar,231
TBar,28
TBar,3
TBar,2
TBar,1
TBar,7
TBar,844
TBar,5
TBar,5
TBar,198
TBar,14
TBar,43
TBar,107
TBar,9
TBar,5
TBar,28
TBar,85
TBar,167
TBar,134
TBar,5
TBar,72
FixMiner,1
FixMiner,155
FixMiner,11
FixMiner,7
FixMiner,1364
FixMiner,832
FixMiner,292
FixMiner,16
FixMiner,107
FixMiner,4
FixMiner,63
FixMiner,28
FixMiner,1
FixMiner,1
FixMiner,2
FixMiner,1
FixMiner,53
FixMiner,1
FixMiner,1
FixMiner,5
FixMiner,1
FixMiner,50
FixMiner,40
FixMiner,1
FixMiner,23
FixMiner,119
FixMiner,758
FixMiner,1
FixMiner,5
FixMiner,11
FixMiner,1
FixMiner,20
FixMiner,302
FixMiner,41
FixMiner,2
FixMiner,8
FixMiner,1
FixMiner,64
FixMiner,2
FixMiner,2
FixMiner,2
FixMiner,1
FixMiner,3
FixMiner,599
FixMiner,208
FixMiner,4
FixMiner,6
FixMiner,81
FixMiner,2
FixMiner,51
FixMiner,291
FixMiner,1
FixMiner,1
FixMiner,1
FixMiner,9909
FixMiner,59
FixMiner,72
FixMiner,34
FixMiner,8
FixMiner,19
FixMiner,13
FixMiner,1
FixMiner,194
AVATAR,1
AVATAR,68
AVATAR,12
AVATAR,3
AVATAR,215
AVATAR,164
AVATAR,2
AVATAR,38
AVATAR,23
AVATAR,1
AVATAR,2
AVATAR,62
AVATAR,174
AVATAR,1
AVATAR,2
AVATAR,9
AVATAR,1
AVATAR,1
AVATAR,1
AVATAR,39
AVATAR,16
AVATAR,18
AVATAR,5
AVATAR,37
AVATAR,12
AVATAR,8
AVATAR,121
AVATAR,13
AVATAR,2
AVATAR,3
AVATAR,12
AVATAR,294
AVATAR,40
AVATAR,56
AVATAR,43
AVATAR,2
AVATAR,15
AVATAR,290
AVATAR,18
AVATAR,15
AVATAR,542
AVATAR,1
AVATAR,1
AVATAR,117
AVATAR,6
AVATAR,8
AVATAR,10
AVATAR,18
AVATAR,124
AVATAR,1
kPAR,1
kPAR,1
kPAR,4
kPAR,37
kPAR,52
kPAR,12
kPAR,56
kPAR,1
kPAR,1
kPAR,38
kPAR,34
kPAR,1
kPAR,17
kPAR,556
kPAR,1682
kPAR,41
kPAR,138
kPAR,1
kPAR,3
kPAR,37
kPAR,25
kPAR,1
kPAR,1
kPAR,17
kPAR,11
kPAR,4
kPAR,118
kPAR,4
kPAR,1
kPAR,10
kPAR,1
kPAR,7
kPAR,28
kPAR,13
kPAR,85
kPAR,1
kPAR,247
kPAR,158
kPAR,7
kPAR,1
kPAR,1
kPAR,211
kPAR,4
kPAR,14
kPAR,159
kPAR,19
kPAR,2
kPAR,3
kPAR,116
kPAR,3
kPAR,16
kPAR,7
kPAR,166
kPAR,1
kPAR,1
kPAR,1
kPAR,99
kPAR,12
kPAR,12
kPAR,8
kPAR,58
kPAR,1
kPAR,61
SimFix,1
SimFix,3
SimFix,22
SimFix,5
SimFix,3
SimFix,1
SimFix,370
SimFix,154
SimFix,48
SimFix,32
SimFix,1
SimFix,6
SimFix,183
SimFix,504
SimFix,19
SimFix,21
SimFix,45
SimFix,979
SimFix,979
SimFix,6659
SimFix,1
SimFix,337
SimFix,16
SimFix,17
SimFix,29
SimFix,1
SimFix,318
SimFix,1
SimFix,78
SimFix,1
SimFix,19
SimFix,15
SimFix,18
SimFix,2
SimFix,16
SimFix,3
SimFix,28
SimFix,1
SimFix,91
SimFix,4
SimFix,8
SimFix,8
SimFix,6
SimFix,3039
SimFix,5
SimFix,2
SimFix,5
SimFix,95
SimFix,1
SimFix,26
BEP,2
BEP,8
BEP,11
BEP,12
BEP,49
BEP,13
BEP,5
BEP,105
BEP,31
BEP,16
BEP,1
BEP,9
BEP,3
BEP,6
BEP,55
BEP,2
BEP,2
BEP,7
BEP,7
BEP,36
BEP,3
BEP,36
BEP,7
BEP,29
BEP,40

==> listings/Closure-62-Chi.txt <==
// (@\begin{CJK*}{UTF8}{gbsn}Closure-62的标准补丁\end{CJK*}@)
-    if (excerpt.equals(LINE) && 0 <= charno && charno < sourceExcerpt.length()) {
+    if (excerpt.equals(LINE) && 0 <= charno && charno <= sourceExcerpt.length()) {

// (@\begin{CJK*}{UTF8}{gbsn}程序缺陷修复工具jKali对Closure-62生成的过拟合补丁\end{CJK*}@)
-    if (excerpt.equals(LINE) && 0 <= charno && charno < sourceExcerpt.length()) {
+    if (true) {
